From Chaos to Pseudo-Randomness: A Case Study on the 2D Coupled Map Lattice

Applying chaos theory for secure digital communications is promising and it is well acknowledged that in such applications the underlying chaotic systems should be carefully chosen. However, the requirements imposed on the chaotic systems are usually heuristic, without theoretic guarantee for the resultant communication scheme. Among all the primitives for secure communications, it is well-accepted that (pseudo) random numbers are most essential. Taking the well-studied two-dimensional coupled map lattice (2D CML) as an example, this paper performs a theoretical study towards pseudo-random number generation with the 2D CML. In so doing, an analytical expression of the Lyapunov exponent (LE) spectrum of the 2D CML is first derived. Using the LEs, one can configure system parameters to ensure the 2D CML only exhibits complex dynamic behavior, and then collect pseudo-random numbers from the system orbits. Moreover, based on the observation that least significant bit distributes more evenly in the (pseudo) random distribution, an extraction algorithm E is developed with the property that, when applied to the orbits of the 2D CML, it can squeeze uniform bits. In implementation, if fixed-point arithmetic is used in binary format with a precision of $z$ bits after the radix point, E can ensure that the deviation of the squeezed bits is bounded by $2^{-z}$ . Further simulation results demonstrate that the new method not only guide the 2D CML model to exhibit complex dynamic behavior, but also generate uniformly distributed independent bits. In particular, the squeezed pseudo random bits can pass both NIST 800-22 and TestU01 test suites in various settings. This study thereby provides a theoretical basis for effectively applying the 2D CML to secure communications.

==> liuzhuo_IEEE_2D CML (New)/ref_source.txt <==

\begin{thebibliography}{32}
%ref1
\bibitem{IEEEhowto:Jakimoski}
 G.~Jakimoski and L.~Kocarev, "Chaos and cryptography: block encryption ciphers based on chaotic maps," \emph{IEEE Trans. Circuits Syst. I-Fundam. Theor. Appl.},vol.48, no.2, pp.163-169, 2001.
%ref2
\bibitem{IEEEhowto: Yang}
 T.~Yjakimoski2001chaosang, C.-W.~Wu, and L.-O.~Chua, "Cryptography based on chaotic systems," \emph{IEEE Trans. Circuits Syst. I-Fundam. Theor. Appl.}, vol.44, no.5, pp.469-472, 1997.
%ref3
\bibitem{IEEEhowto:S.E.Assad, M.Farajallah, C.Vladeanu}
S.~E.~Assad, M.~Farajallah, and C.~Vladeanu, Chaos-based block ciphers: an overview, international conference on communications. \emph{IEEE}, 2014.
%ref4
\bibitem{IEEEhowto:G.Alvarez, F.Montoya, and M.Romera}
 G.~Alvarez, F.~Montoya, and M.~Romera, "Breaking two secure communication systems based on chaotic masking,"  \emph{IEEE Trans.Circuits Syst. II: Exp.Briefs}, vol.51, no.10, pp.505-506, 2004.
%ref5
 \bibitem{IEEEhowto: Z.-Y.Hua, and Y.-C.Zhou}
 Z.-Y.~Hua, and Y.-C.~Zhou, "One-Dimensional nonlinear model for producing chaos,"  \emph{IEEE Trans. Circuits Syst. I-Regul. Pap.}, vol.65, no.1, pp.235-246, 2018.
%ref6
 \bibitem{IEEEhowto: L.-Y. Zhang, Y.-S.Liu, F.Pareschi.and L.-S.Zhang}
L.-Y.~Zhang, Y.-S.~Liu, F.~Pareschi, and L.-S.~Zhang, "On the security of a class of diffusion mechanisms for image encryption," \emph{IEEE Trans.Cybern.},  vol.48, no.4, pp.1163-1175, 2018.
%ref7
\bibitem{IEEEhowto: X.-C. Cao, L. Du, X.-X. Wei,D. Meng, and X.-J. Guo}
X.-C.~Cao, L.~Du, X.-X.~Wei,D.~Meng, and X.-J.~Guo, "High capacity reversible data hiding in encrypted images by patch-Level sparse representation," \emph{IEEE Trans.Cybern.}, vol.46, no.5, pp.1132-1143, 2016.
%ref8
\bibitem{IEEEhowto: A. Miranian, and M. Abdollahzade}
A.~Miranian, and M.~Abdollahzade, "Developing a local least-squares support vector machines-based neuro-fuzzy model for nonlinear and chaotic time series prediction," \emph{IEEE Trans. Neural Netw. Learn. Syst.}, vol.24, no.2, pp.207-218, 2013.
%ref9
\bibitem{IEEEhowto: Y. Wang, Z.-Y. Liu,J.-B. Ma , and H.-Y.He}
Y.~Wang, Z.-Y.~Liu,J.-B.~Ma, and H.-Y.~He, "A pseudorandom number generator based on piecewise logistic map," \emph{Nonlinear Dyn.}, vol.83, no.4, pp.2373-2391, 2016.
%ref10
\bibitem{IEEEhowto: Y.-C. Zhou, Z.-Y. Hua, C.- M. Pun, and C.-L.-P. Chen}
 Y.-C.~Zhou, Z.-Y.~Hua, C.-M.~Pun, and C.-L.-P.~Chen, "Cascade chaotic system with applications," \emph{IEEE Trans.Cybern.},vol.45, no.9, pp.2001-2012, 2015.
%ref11
\bibitem{ IEEEhowto:Z.Li,C.-G. Peng,L.-R. Li, and X.-Y.Zhu}
Z.~Li,C.-G.~Peng,L.-R.~Li, and X.-Y.~Zhu, "A novel plaintext-related image encryption scheme using hyper-chaotic system," \emph{Nonlinear Dyn.},vol.94, no.2, pp.1319-1333, 2018.
%ref12
\bibitem{ }
F.~Dachselt, and W.~Schwarz, " Chaos and cryptography," \emph{IEEE Trans. Circuits Syst. I-Regul. Pap.},vol.21, no.3, pp.749-761, 2004.
%ref13
\bibitem{IEEEhowto: Q.Wang, S.Yu, and C.Li}
 Q.~Wang, S.~Yu, and C.~Li, "Theoretical design and FPGA-based implementation of higher-dimensional digital chaotic systems," \emph{IEEE Trans. Circuits Syst. I-Regul. Pap.},vol.63, no.3, pp.401-412, 2015.
%ref14
\bibitem{IEEEhowto:Y.Wang, K.-W.Wong, and D.Xiao }
Y.~Wang, K.-W.~Wong, and D.~Xiao, "Parallel hash function construction based on coupled map lattices," \emph{Nonlinear Sci. Numer. Simul.},vol.16, no.7, pp.2810-2821, 2011.
%ref15
\bibitem{IEEEhowto:S. Coombes, and A. Osbaldestin }
S.~Coombes, and A.~Osbaldestin, " Period-adding bifurcations and chaos in a periodically stimulated excitable neural relaxation oscillator," \emph{Phys. Rev. E},vol.62, no.3 Pt B, pp.4057-4066, 2000.
%ref16
\bibitem{IEEEhowto:S. Kumar, M. Kumar, R.Budhiraja, MK.Das, and S.Singh }
S.~Kumar, M.~Kumar, R.~Budhiraja, MK.~Das, and S.~Singh, " A cryptographic model for better information security," \emph{J. Inf. Secur. Appl.},vol.43, pp.123-138, 2018.
%ref17
\bibitem{IEEEhowto:X.-P. Lv, X.-F. Liao, and B. Yang }
X.-P.~Lv, X.-F.~Liao, and B.~Yang, "A novel pseudo-random number generator from coupled map lattice with time-varying delay," \emph{Nonlinear Dyn.},vol.94, no.1, pp.325-341, 2018.
%ref18
\bibitem{IEEEhowto:K.-W. Wong ,S.H. Kwok, and W.S. Law }
K.-W.~Wong ,S.~H.~Kwok, and W.~S.~Law, "A fast image encryption scheme based on chaotic standard map ," \emph{ Phys. Rev. A},vol.94, no.1, pp.325-341, 2018.
%ref19
\bibitem{IEEEhowto:X.-Q. Fu, B. -C. Liu, Y. -Y. Xie , W.Li, and Y.Liu }
X.-Q.~Fu, B.-C.~Liu, Y.-Y.~Xie , W.~Li, and Y.~Liu, "image encryption-then-transmission using DNA encryption algorithm and the double chaos," \emph{IEEE Photonics J.},vol.10, no.3, 2018.
%ref20
\bibitem{IEEEhowto:I. Hussain, J. Ahmed, and A. Hussain }
I.~Hussain, J.~Ahmed, and A.~Hussain, "An image encryption technique based on coupled map lattice and one-time S-Boxes based on complex chaotic system," \emph{J. Intell. Fuzzy Syst.},vol.29, no.4, pp.1493-1500, 2015.
%ref21
\bibitem{IEEEhowto:Y.Wang, X.Liao, and D.Xiao}
Y.~Wang, X.~Liao, and D.~Xiao, "One-way hash function construction based on 2D coupled map lattices," \emph{Inf.Sci.},vol.178, no.5, pp.1391-1406, 2008.
%ref22
\bibitem{IEEEhowto: Y.-Q. Zhang, and X.-Y.Wang }
Y.-Q.~Zhang, and X.-Y.~Wang, " A symmetric image encryption algorithm based on mixed linear–nonlinear coupled map lattice," \emph{Inf.Sci.},vol.273, pp.329-351, 2014.
%ref23
\bibitem{IEEEhowto:M. E. Newman,and M. Girvan }
 M.~E.~Newman, and M.~Girvan, " Finding and evaluating community structure in networks," \emph{Phys. Rev. E},vol.69, no.2 Pt 2, pp.026113, 2004.
%ref24 
\bibitem{IEEEhowto:Y.-Q.Zhang, and X.-Y.Wang }
Y.-Q.~Zhang, and X.-Y.~Wang , "A symmetric image encryption algorithm based on mixed linear–nonlinear coupled map lattice," \emph{Inf.Sci.},vol.273, pp.329-351, 2014.
%ref25
\bibitem{IEEEhowto:K. Kaneko }
K.~Kaneko, "Pattern dynamics in spatiotemporal chaos," \emph{ Physical },vol.34, no.1, pp.1-41, 1989.
%ref26
\bibitem{IEEEhowto:S. Biswas, and A. Das }
S.~Biswas, and A.~Das, "Patterns, bifurcations, multistability and hysteresis in an inhomogeneous coupled map lattice," \emph{Int. J. Bifurcation and Chaos.},vol.26, no.3, 2016.
%ref27
\bibitem{IEEEhowto:K.Kaneko }
K.~Kaneko, "Attern dynamics in spatiotemporal chaos: Pattern selection, diffusion of defect and pattern competition intermettency," \emph{Physica D},vol.34, no.(1-2), pp.1-41, 1989.
%ref28
\bibitem{IEEEhowto: K.Kaneko}
K.~Kaneko, " Overview of coupled map lattices," \emph{Chaos},vol.2, no.3, pp.279-282, 1992.
%ref29
\bibitem{IEEEhowto:L.-Y. Sheng,Y.-Y. Xiao, and Z.Sheng }
L.-Y.~Sheng,Y.-Y.~Xiao, and Z.~Sheng, "A universal algorithm for transforming chaotic sequences into uniform pseudo-random sequences," \emph{Acta Phys. Sin.},vol.57, no.7, pp.4007-4013, 2008.
%ref30
\bibitem{IEEEhowto:J. L. Rodgers, and W. Alannicewander }
J.~L.~Rodgers, and W.~Alannicewander, "Thirteen Ways to Look at the Correlation Coefficient," \emph{Am. Stat.},vol.42, no.1, pp.8, 1988.
%ref31
\bibitem{IEEEhowto:Vogel,and M. Richard }
Vogel,and M.~Richard, "The probability plot correlation coefficient test for the normal, Lognormal, and Gumbel Distributional Hypotheses ," \emph{Water Resour. Res.},vol.22, no.4, pp.587-590, 1986.
%ref32
\bibitem{IEEEhowto:M.-Z. Ding, and  W. -M. Yang }
M.-Z.~Ding, and W.-M.~Yang, "Stability of synchronous chaos and on-off intermittency in coupled map lattice," \emph{Phys. Rev. E},vol.56, no.4, pp.4009-4016, 1997.
%ref33
\bibitem{IEEEhowto:H. -B. Wang, and X. -F. Guo }
H.-B.~Wang, and X.-F.~Guo, "Characteristic polynomials and spectra of some block circulant graphs," \emph{Polycycl. Aromat. Compd.},vol.33, pp.83-96, 2013.
%ref34
\bibitem{IEEEhowto:A. Wolf,  J. B. Swift, and H. L. Swinney }
A.~Wolf, J.~B.~Swift, and H.~L.~Swinney, "Determining lyapounov exponents from a time series," \emph{Physica D},vol.16, no.3, pp.285-317, 1985.
\end{thebibliography}


==> ref_source.txt <==

\begin{thebibliography}{32}
%ref1
\bibitem{IEEEhowto:Jakimoski}
 G.~Jakimoski and L.~Kocarev, "Chaos and cryptography: block encryption ciphers based on chaotic maps," \emph{IEEE Trans. Circuits Syst. I-Fundam. Theor. Appl.},vol.48, no.2, pp.163-169, 2001.
%ref2
\bibitem{IEEEhowto: Yang}
 T.~Yjakimoski2001chaosang, C.-W.~Wu, and L.-O.~Chua, "Cryptography based on chaotic systems," \emph{IEEE Trans. Circuits Syst. I-Fundam. Theor. Appl.}, vol.44, no.5, pp.469-472, 1997.
%ref3
\bibitem{IEEEhowto:S.E.Assad, M.Farajallah, C.Vladeanu}
S.~E.~Assad, M.~Farajallah, and C.~Vladeanu, Chaos-based block ciphers: an overview, international conference on communications. \emph{IEEE}, 2014.
%ref4
\bibitem{IEEEhowto:G.Alvarez, F.Montoya, and M.Romera}
 G.~Alvarez, F.~Montoya, and M.~Romera, "Breaking two secure communication systems based on chaotic masking,"  \emph{IEEE Trans.Circuits Syst. II: Exp.Briefs}, vol.51, no.10, pp.505-506, 2004.
%ref5
 \bibitem{IEEEhowto: Z.-Y.Hua, and Y.-C.Zhou}
 Z.-Y.~Hua, and Y.-C.~Zhou, "One-Dimensional nonlinear model for producing chaos,"  \emph{IEEE Trans. Circuits Syst. I-Regul. Pap.}, vol.65, no.1, pp.235-246, 2018.
%ref6
 \bibitem{IEEEhowto: L.-Y. Zhang, Y.-S.Liu, F.Pareschi.and L.-S.Zhang}
L.-Y.~Zhang, Y.-S.~Liu, F.~Pareschi, and L.-S.~Zhang, "On the security of a class of diffusion mechanisms for image encryption," \emph{IEEE Trans.Cybern.},  vol.48, no.4, pp.1163-1175, 2018.
%ref7
\bibitem{IEEEhowto: X.-C. Cao, L. Du, X.-X. Wei,D. Meng, and X.-J. Guo}
X.-C.~Cao, L.~Du, X.-X.~Wei,D.~Meng, and X.-J.~Guo, "High capacity reversible data hiding in encrypted images by patch-Level sparse representation," \emph{IEEE Trans.Cybern.}, vol.46, no.5, pp.1132-1143, 2016.
%ref8
\bibitem{IEEEhowto: A. Miranian, and M. Abdollahzade}
A.~Miranian, and M.~Abdollahzade, "Developing a local least-squares support vector machines-based neuro-fuzzy model for nonlinear and chaotic time series prediction," \emph{IEEE Trans. Neural Netw. Learn. Syst.}, vol.24, no.2, pp.207-218, 2013.
%ref9
\bibitem{IEEEhowto: Y. Wang, Z.-Y. Liu,J.-B. Ma , and H.-Y.He}
Y.~Wang, Z.-Y.~Liu,J.-B.~Ma, and H.-Y.~He, "A pseudorandom number generator based on piecewise logistic map," \emph{Nonlinear Dyn.}, vol.83, no.4, pp.2373-2391, 2016.
%ref10
\bibitem{IEEEhowto: Y.-C. Zhou, Z.-Y. Hua, C.- M. Pun, and C.-L.-P. Chen}
 Y.-C.~Zhou, Z.-Y.~Hua, C.-M.~Pun, and C.-L.-P.~Chen, "Cascade chaotic system with applications," \emph{IEEE Trans.Cybern.},vol.45, no.9, pp.2001-2012, 2015.
%ref11
\bibitem{ IEEEhowto:Z.Li,C.-G. Peng,L.-R. Li, and X.-Y.Zhu}
Z.~Li,C.-G.~Peng,L.-R.~Li, and X.-Y.~Zhu, "A novel plaintext-related image encryption scheme using hyper-chaotic system," \emph{Nonlinear Dyn.},vol.94, no.2, pp.1319-1333, 2018.
%ref12
\bibitem{ }
F.~Dachselt, and W.~Schwarz, " Chaos and cryptography," \emph{IEEE Trans. Circuits Syst. I-Regul. Pap.},vol.21, no.3, pp.749-761, 2004.
%ref13
\bibitem{IEEEhowto: Q.Wang, S.Yu, and C.Li}
 Q.~Wang, S.~Yu, and C.~Li, "Theoretical design and FPGA-based implementation of higher-dimensional digital chaotic systems," \emph{IEEE Trans. Circuits Syst. I-Regul. Pap.},vol.63, no.3, pp.401-412, 2015.
%ref14
\bibitem{IEEEhowto:Y.Wang, K.-W.Wong, and D.Xiao }
Y.~Wang, K.-W.~Wong, and D.~Xiao, "Parallel hash function construction based on coupled map lattices," \emph{Nonlinear Sci. Numer. Simul.},vol.16, no.7, pp.2810-2821, 2011.
%ref15
\bibitem{IEEEhowto:S. Coombes, and A. Osbaldestin }
S.~Coombes, and A.~Osbaldestin, " Period-adding bifurcations and chaos in a periodically stimulated excitable neural relaxation oscillator," \emph{Phys. Rev. E},vol.62, no.3 Pt B, pp.4057-4066, 2000.
%ref16
\bibitem{IEEEhowto:S. Kumar, M. Kumar, R.Budhiraja, MK.Das, and S.Singh }
S.~Kumar, M.~Kumar, R.~Budhiraja, MK.~Das, and S.~Singh, " A cryptographic model for better information security," \emph{J. Inf. Secur. Appl.},vol.43, pp.123-138, 2018.
%ref17
\bibitem{IEEEhowto:X.-P. Lv, X.-F. Liao, and B. Yang }
X.-P.~Lv, X.-F.~Liao, and B.~Yang, "A novel pseudo-random number generator from coupled map lattice with time-varying delay," \emph{Nonlinear Dyn.},vol.94, no.1, pp.325-341, 2018.
%ref18
\bibitem{IEEEhowto:K.-W. Wong ,S.H. Kwok, and W.S. Law }
K.-W.~Wong ,S.~H.~Kwok, and W.~S.~Law, "A fast image encryption scheme based on chaotic standard map ," \emph{ Phys. Rev. A},vol.94, no.1, pp.325-341, 2018.
%ref19
\bibitem{IEEEhowto:X.-Q. Fu, B. -C. Liu, Y. -Y. Xie , W.Li, and Y.Liu }
X.-Q.~Fu, B.-C.~Liu, Y.-Y.~Xie , W.~Li, and Y.~Liu, "image encryption-then-transmission using DNA encryption algorithm and the double chaos," \emph{IEEE Photonics J.},vol.10, no.3, 2018.
%ref20
\bibitem{IEEEhowto:I. Hussain, J. Ahmed, and A. Hussain }
I.~Hussain, J.~Ahmed, and A.~Hussain, "An image encryption technique based on coupled map lattice and one-time S-Boxes based on complex chaotic system," \emph{J. Intell. Fuzzy Syst.},vol.29, no.4, pp.1493-1500, 2015.
%ref21
\bibitem{IEEEhowto:Y.Wang, X.Liao, and D.Xiao}
Y.~Wang, X.~Liao, and D.~Xiao, "One-way hash function construction based on 2D coupled map lattices," \emph{Inf.Sci.},vol.178, no.5, pp.1391-1406, 2008.
%ref22
\bibitem{IEEEhowto: Y.-Q. Zhang, and X.-Y.Wang }
Y.-Q.~Zhang, and X.-Y.~Wang, " A symmetric image encryption algorithm based on mixed linear–nonlinear coupled map lattice," \emph{Inf.Sci.},vol.273, pp.329-351, 2014.
%ref23
\bibitem{IEEEhowto:M. E. Newman,and M. Girvan }
 M.~E.~Newman, and M.~Girvan, " Finding and evaluating community structure in networks," \emph{Phys. Rev. E},vol.69, no.2 Pt 2, pp.026113, 2004.
%ref24 
\bibitem{IEEEhowto:Y.-Q.Zhang, and X.-Y.Wang }
Y.-Q.~Zhang, and X.-Y.~Wang , "A symmetric image encryption algorithm based on mixed linear–nonlinear coupled map lattice," \emph{Inf.Sci.},vol.273, pp.329-351, 2014.
%ref25
\bibitem{IEEEhowto:K. Kaneko }
K.~Kaneko, "Pattern dynamics in spatiotemporal chaos," \emph{ Physical },vol.34, no.1, pp.1-41, 1989.
%ref26
\bibitem{IEEEhowto:S. Biswas, and A. Das }
S.~Biswas, and A.~Das, "Patterns, bifurcations, multistability and hysteresis in an inhomogeneous coupled map lattice," \emph{Int. J. Bifurcation and Chaos.},vol.26, no.3, 2016.
%ref27
\bibitem{IEEEhowto:K.Kaneko }
K.~Kaneko, "Attern dynamics in spatiotemporal chaos: Pattern selection, diffusion of defect and pattern competition intermettency," \emph{Physica D},vol.34, no.(1-2), pp.1-41, 1989.
%ref28
\bibitem{IEEEhowto: K.Kaneko}
K.~Kaneko, " Overview of coupled map lattices," \emph{Chaos},vol.2, no.3, pp.279-282, 1992.
%ref29
\bibitem{IEEEhowto:L.-Y. Sheng,Y.-Y. Xiao, and Z.Sheng }
L.-Y.~Sheng,Y.-Y.~Xiao, and Z.~Sheng, "A universal algorithm for transforming chaotic sequences into uniform pseudo-random sequences," \emph{Acta Phys. Sin.},vol.57, no.7, pp.4007-4013, 2008.
%ref30
\bibitem{IEEEhowto:J. L. Rodgers, and W. Alannicewander }
J.~L.~Rodgers, and W.~Alannicewander, "Thirteen Ways to Look at the Correlation Coefficient," \emph{Am. Stat.},vol.42, no.1, pp.8, 1988.
%ref31
\bibitem{IEEEhowto:Vogel,and M. Richard }
Vogel,and M.~Richard, "The probability plot correlation coefficient test for the normal, Lognormal, and Gumbel Distributional Hypotheses ," \emph{Water Resour. Res.},vol.22, no.4, pp.587-590, 1986.
%ref32
\bibitem{IEEEhowto:M.-Z. Ding, and  W. -M. Yang }
M.-Z.~Ding, and W.-M.~Yang, "Stability of synchronous chaos and on-off intermittency in coupled map lattice," \emph{Phys. Rev. E},vol.56, no.4, pp.4009-4016, 1997.
%ref33
\bibitem{IEEEhowto:H. -B. Wang, and X. -F. Guo }
H.-B.~Wang, and X.-F.~Guo, "Characteristic polynomials and spectra of some block circulant graphs," \emph{Polycycl. Aromat. Compd.},vol.33, pp.83-96, 2013.
%ref34
\bibitem{IEEEhowto:A. Wolf,  J. B. Swift, and H. L. Swinney }
A.~Wolf, J.~B.~Swift, and H.~L.~Swinney, "Determining lyapounov exponents from a time series," \emph{Physica D},vol.16, no.3, pp.285-317, 1985.
\end{thebibliography}

